Spitzer Power-law AGN Candidates in the Chandra Deep Field-North

We define a sample of 62 galaxies in the Chandra Deep Field-North whose Spitzer IRAC SEDs exhibit the characteristic power-law emission expected of luminous AGN. We study the multiwavelength properties of this sample, and compare the AGN selected in this way to those selected via other Spitzer color-color criteria. Only 55% of the power-law galaxies are detected in the X-ray catalog at exposures of >0.5 Ms, although a search for faint emission results in the detection of 85% of the power-law galaxies at the > 2.5 sigma detection level. Most of the remaining galaxies are likely to host AGN that are heavily obscured in the X-ray. Because the power-law selection requires the AGN to be energetically dominant in the near- and mid-infrared, the power-law galaxies comprise a significant fraction of the Spitzer-detected AGN population at high luminosities and redshifts. The high 24 micron detection fraction also points to a luminous population. The power-law galaxies comprise a subset of color-selected AGN candidates. A comparison with various mid-infrared color selection criteria demonstrates that while the color-selected samples contain a larger fraction of the X-ray luminous AGN, there is evidence that these selection techniques also suffer from a higher degree of contamination by star-forming galaxies in the deepest exposures. Considering only those power-law galaxies detected in the X-ray catalog, we derive an obscured fraction of 68% (2:1). Including all of the power-law galaxies suggests an obscured fraction of < 81% (4:1).

==> tabA5.txt <==
\begin{deluxetable}{lcccccc}
\tabletypesize{\scriptsize}
\tablecaption{Templates}
\tablewidth{0pt}
\tablenum{A5}
\tablehead{
\multicolumn{2}{c}{Arp 200}            &
\multicolumn{2}{c}{IRAS 17208-0014}    &
\multicolumn{2}{c}{Mrk 273}            \\
\colhead{$\lambda$(\micron)}     &
\colhead{$f_{\rm \nu}$(Jy)}      &
\colhead{$\lambda$(\micron)}     &
\colhead{$f_{\rm \nu}$(Jy)}      &
\colhead{$\lambda$(\micron)}     &
\colhead{$f_{\rm \nu}$(Jy)}      \\
}
\startdata
   1.6572E-02  &   1.2100E-07  &   1.6177E-02  &   1.8200E-09  &   1.6256E-02  &   4.7100E-08 \\
   1.8124E-02  &   1.7100E-07  &   1.7693E-02  &   2.7100E-09  &   1.7778E-02  &   6.6600E-08 \\
   1.9823E-02  &   2.4300E-07  &   1.9352E-02  &   4.0800E-09  &   1.9445E-02  &   9.4900E-08 \\
   2.1690E-02  &   3.3200E-07  &   2.1174E-02  &   5.8800E-09  &   2.1276E-02  &   1.3000E-07 \\
   2.3723E-02  &   4.4200E-07  &   2.3159E-02  &   8.2500E-09  &   2.3271E-02  &   1.7200E-07 \\
   2.5943E-02  &   5.5800E-07  &   2.5326E-02  &   1.1000E-08  &   2.5449E-02  &   2.1800E-07 \\
   2.8379E-02  &   7.0000E-07  &   2.7704E-02  &   1.4600E-08  &   2.7838E-02  &   2.7300E-07 \\
   3.1041E-02  &   8.4800E-07  &   3.0303E-02  &   1.8600E-08  &   3.0450E-02  &   3.3100E-07 \\
   3.3959E-02  &   9.8600E-07  &   3.3151E-02  &   2.2800E-08  &   3.3311E-02  &   3.8500E-07 \\
   3.7141E-02  &   1.1700E-06  &   3.6258E-02  &   2.8700E-08  &   3.6434E-02  &   4.5800E-07 \\
   4.0629E-02  &   1.3700E-06  &   3.9662E-02  &   3.5300E-08  &   3.9854E-02  &   5.3300E-07 \\
   4.4440E-02  &   1.5000E-06  &   4.3383E-02  &   4.0700E-08  &   4.3593E-02  &   5.8400E-07 \\
   4.8605E-02  &   1.5900E-06  &   4.7449E-02  &   4.5500E-08  &   4.7679E-02  &   6.1900E-07 \\
   5.3173E-02  &   1.6500E-06  &   5.1908E-02  &   5.0100E-08  &   5.2159E-02  &   6.4500E-07 \\
   5.8153E-02  &   1.6900E-06  &   5.6770E-02  &   5.4000E-08  &   5.7045E-02  &   6.5800E-07 \\
   6.3615E-02  &   1.6300E-06  &   6.2101E-02  &   5.4900E-08  &   6.2402E-02  &   6.3500E-07 \\
   6.9578E-02  &   1.5600E-06  &   6.7922E-02  &   5.5400E-08  &   6.8251E-02  &   6.0700E-07 \\
   7.6110E-02  &   1.6100E-06  &   7.4299E-02  &   6.0600E-08  &   7.4659E-02  &   6.2900E-07 \\
   8.3251E-02  &   1.7000E-06  &   8.1271E-02  &   6.7400E-08  &   8.1665E-02  &   6.6300E-07 \\
   9.1061E-02  &   2.4100E-06  &   8.8894E-02  &   1.0100E-07  &   8.9325E-02  &   9.4100E-07 \\
   9.9607E-02  &   1.6900E-05  &   9.7237E-02  &   7.4700E-07  &   9.7709E-02  &   6.6000E-06 \\
   1.0894E-01  &   7.3300E-05  &   1.0635E-01  &   3.4200E-06  &   1.0686E-01  &   2.8600E-05 \\
   1.1915E-01  &   7.2000E-05  &   1.1632E-01  &   3.5400E-06  &   1.1688E-01  &   2.8100E-05 \\
   1.3035E-01  &   3.4000E-04  &   1.2725E-01  &   1.7600E-05  &   1.2787E-01  &   1.3200E-04 \\
   1.4253E-01  &   4.7700E-04  &   1.3914E-01  &   2.6100E-05  &   1.3982E-01  &   1.8600E-04 \\
   1.5599E-01  &   5.3200E-04  &   1.5228E-01  &   3.0800E-05  &   1.5302E-01  &   2.0800E-04 \\
   1.6699E-01  &   5.9200E-04  &   1.6302E-01  &   3.5700E-05  &   1.6381E-01  &   2.3100E-04 \\
   1.7063E-01  &   6.3500E-04  &   1.6657E-01  &   3.8700E-05  &   1.6738E-01  &   2.4800E-04 \\
   1.8654E-01  &   7.1200E-04  &   1.8210E-01  &   4.5800E-05  &   1.8299E-01  &   2.7800E-04 \\
   2.0413E-01  &   8.2600E-04  &   1.9927E-01  &   5.6100E-05  &   2.0023E-01  &   3.2200E-04 \\
   2.1758E-01  &   8.4000E-04  &   2.1241E-01  &   5.9300E-05  &   2.1344E-01  &   3.2800E-04 \\
   2.2328E-01  &   8.2700E-04  &   2.1797E-01  &   5.9200E-05  &   2.1903E-01  &   3.2200E-04 \\
   2.4362E-01  &   8.6500E-04  &   2.3782E-01  &   6.5300E-05  &   2.3897E-01  &   3.3700E-04 \\
   2.4420E-01  &   8.6900E-04  &   2.3839E-01  &   6.5700E-05  &   2.3955E-01  &   3.3900E-04 \\
   2.6709E-01  &   1.2760E-03  &   2.6074E-01  &   1.0200E-04  &   2.6200E-01  &   4.9800E-04 \\
   2.9214E-01  &   2.0120E-03  &   2.8519E-01  &   1.6900E-04  &   2.8657E-01  &   7.8500E-04 \\
   3.1955E-01  &   2.7900E-03  &   3.1195E-01  &   2.4800E-04  &   3.1346E-01  &   1.0880E-03 \\
   3.4951E-01  &   3.5580E-03  &   3.4119E-01  &   3.3400E-04  &   3.4285E-01  &   1.3880E-03 \\
   3.8232E-01  &   6.2060E-03  &   3.7322E-01  &   6.1400E-04  &   3.7503E-01  &   2.4200E-03 \\
   4.1817E-01  &   1.0357E-02  &   4.0822E-01  &   1.0820E-03  &   4.1020E-01  &   4.0390E-03 \\
   4.5747E-01  &   1.4947E-02  &   4.4658E-01  &   1.6470E-03  &   4.4875E-01  &   5.8290E-03 \\
   5.0039E-01  &   1.6244E-02  &   4.8849E-01  &   1.8890E-03  &   4.9086E-01  &   6.3350E-03 \\
   5.4725E-01  &   2.0283E-02  &   5.3423E-01  &   2.4890E-03  &   5.3682E-01  &   7.9100E-03 \\
   5.9863E-01  &   2.3591E-02  &   5.8438E-01  &   3.0550E-03  &   5.8722E-01  &   9.2000E-03 \\
   6.5481E-01  &   2.6012E-02  &   6.3923E-01  &   3.5550E-03  &   6.4233E-01  &   1.0145E-02 \\
   7.1621E-01  &   2.8826E-02  &   6.9917E-01  &   4.1570E-03  &   7.0256E-01  &   1.1242E-02 \\
   7.8340E-01  &   3.3066E-02  &   7.6476E-01  &   5.0330E-03  &   7.6847E-01  &   1.2896E-02 \\
   8.5697E-01  &   3.7543E-02  &   8.3659E-01  &   6.0300E-03  &   8.4064E-01  &   1.4642E-02 \\
   9.3733E-01  &   4.4801E-02  &   9.1503E-01  &   7.5930E-03  &   9.1946E-01  &   1.7472E-02 \\
   1.0255E+00  &   5.0574E-02  &   1.0011E+00  &   9.0470E-03  &   1.0060E+00  &   1.9724E-02 \\
   1.1218E+00  &   5.2762E-02  &   1.0951E+00  &   9.9610E-03  &   1.1004E+00  &   2.0577E-02 \\
   1.2200E+00  &   5.6240E-02  &   1.1977E+00  &   1.1076E-02  &   1.2035E+00  &   2.1684E-02 \\
   1.2400E+00  &   5.7470E-02  &   1.2200E+00  &   1.1951E-02  &   1.2200E+00  &   2.1090E-02 \\
   1.2600E+00  &   5.9021E-02  &   1.2400E+00  &   1.2252E-02  &   1.2400E+00  &   2.1551E-02 \\
   1.2800E+00  &   6.0483E-02  &   1.2600E+00  &   1.2623E-02  &   1.2600E+00  &   2.2133E-02 \\
   1.3000E+00  &   6.2216E-02  &   1.2800E+00  &   1.2977E-02  &   1.2800E+00  &   2.2681E-02 \\
   1.3200E+00  &   6.4344E-02  &   1.3000E+00  &   1.3390E-02  &   1.3000E+00  &   2.3331E-02 \\
   1.3400E+00  &   6.6409E-02  &   1.3200E+00  &   1.3890E-02  &   1.3200E+00  &   2.4129E-02 \\
   1.3600E+00  &   6.8198E-02  &   1.3400E+00  &   1.4379E-02  &   1.3400E+00  &   2.4904E-02 \\
   1.3800E+00  &   6.8190E-02  &   1.3600E+00  &   1.4810E-02  &   1.3600E+00  &   2.5574E-02 \\
   1.4000E+00  &   6.8618E-02  &   1.3800E+00  &   1.4852E-02  &   1.3800E+00  &   2.5571E-02 \\
   1.4200E+00  &   6.9646E-02  &   1.4000E+00  &   1.4988E-02  &   1.4000E+00  &   2.5732E-02 \\
   1.4400E+00  &   7.0751E-02  &   1.4200E+00  &   1.5256E-02  &   1.4200E+00  &   2.6117E-02 \\
   1.4600E+00  &   7.1339E-02  &   1.4400E+00  &   1.5541E-02  &   1.4400E+00  &   2.6532E-02 \\
   1.4800E+00  &   7.3981E-02  &   1.4600E+00  &   1.5714E-02  &   1.4600E+00  &   2.6752E-02 \\
   1.5000E+00  &   7.6944E-02  &   1.4800E+00  &   1.6340E-02  &   1.4800E+00  &   2.7743E-02 \\
   1.5200E+00  &   7.9457E-02  &   1.5000E+00  &   1.7040E-02  &   1.5000E+00  &   2.8854E-02 \\
   1.5400E+00  &   8.1608E-02  &   1.5200E+00  &   1.7644E-02  &   1.5200E+00  &   2.9796E-02 \\
   1.5600E+00  &   8.3644E-02  &   1.5400E+00  &   1.8169E-02  &   1.5400E+00  &   3.0603E-02 \\
   1.5800E+00  &   8.5841E-02  &   1.5600E+00  &   1.8670E-02  &   1.5600E+00  &   3.1367E-02 \\
   1.6000E+00  &   8.8809E-02  &   1.5800E+00  &   1.9209E-02  &   1.5800E+00  &   3.2190E-02 \\
   1.6200E+00  &   9.2151E-02  &   1.6000E+00  &   1.9924E-02  &   1.6000E+00  &   3.3303E-02 \\
   1.6400E+00  &   9.3682E-02  &   1.6200E+00  &   2.0725E-02  &   1.6200E+00  &   3.4556E-02 \\
   1.6600E+00  &   9.3407E-02  &   1.6400E+00  &   2.1121E-02  &   1.6400E+00  &   3.5131E-02 \\
   1.6800E+00  &   9.3010E-02  &   1.6600E+00  &   2.1110E-02  &   1.6600E+00  &   3.5028E-02 \\
   1.7000E+00  &   9.2659E-02  &   1.6800E+00  &   2.1071E-02  &   1.6800E+00  &   3.4879E-02 \\
   1.7200E+00  &   9.2542E-02  &   1.7000E+00  &   2.1041E-02  &   1.7000E+00  &   3.4747E-02 \\
   1.7400E+00  &   9.1958E-02  &   1.7200E+00  &   2.1063E-02  &   1.7200E+00  &   3.4703E-02 \\
   1.7600E+00  &   9.0690E-02  &   1.7400E+00  &   2.0979E-02  &   1.7400E+00  &   3.4484E-02 \\
   1.7800E+00  &   9.0027E-02  &   1.7600E+00  &   2.0737E-02  &   1.7600E+00  &   3.4009E-02 \\
   1.8000E+00  &   8.9435E-02  &   1.7800E+00  &   2.0632E-02  &   1.7800E+00  &   3.3760E-02 \\
   1.8200E+00  &   8.8926E-02  &   1.8000E+00  &   2.0542E-02  &   1.8000E+00  &   3.3538E-02 \\
   1.8400E+00  &   8.7896E-02  &   1.8200E+00  &   2.0471E-02  &   1.8200E+00  &   3.3347E-02 \\
   1.8600E+00  &   8.7155E-02  &   1.8400E+00  &   2.0278E-02  &   1.8400E+00  &   3.2961E-02 \\
   1.8800E+00  &   8.6298E-02  &   1.8600E+00  &   2.0150E-02  &   1.8600E+00  &   3.2683E-02 \\
   1.9000E+00  &   8.5543E-02  &   1.8800E+00  &   1.9995E-02  &   1.8800E+00  &   3.2362E-02 \\
   1.9200E+00  &   8.4677E-02  &   1.9000E+00  &   1.9862E-02  &   1.9000E+00  &   3.2079E-02 \\
   1.9400E+00  &   8.3697E-02  &   1.9200E+00  &   1.9702E-02  &   1.9200E+00  &   3.1754E-02 \\
   1.9600E+00  &   8.2600E-02  &   1.9400E+00  &   1.9514E-02  &   1.9400E+00  &   3.1386E-02 \\
   1.9800E+00  &   8.2115E-02  &   1.9600E+00  &   1.9298E-02  &   1.9600E+00  &   3.0975E-02 \\
   2.0000E+00  &   8.1542E-02  &   1.9800E+00  &   1.9224E-02  &   1.9800E+00  &   3.0793E-02 \\
   2.0200E+00  &   8.0503E-02  &   2.0000E+00  &   1.9128E-02  &   2.0000E+00  &   3.0578E-02 \\
   2.0400E+00  &   7.9625E-02  &   2.0200E+00  &   1.8950E-02  &   2.0200E+00  &   3.0234E-02 \\
   2.0600E+00  &   7.8655E-02  &   2.0400E+00  &   1.8808E-02  &   2.0400E+00  &   2.9948E-02 \\
   2.0800E+00  &   7.8136E-02  &   2.0600E+00  &   1.8643E-02  &   2.0600E+00  &   2.9626E-02 \\
   2.1000E+00  &   7.7268E-02  &   2.0800E+00  &   1.8582E-02  &   2.0800E+00  &   2.9474E-02 \\
   2.1200E+00  &   7.6315E-02  &   2.1000E+00  &   1.8437E-02  &   2.1000E+00  &   2.9188E-02 \\
   2.1400E+00  &   7.5564E-02  &   2.1200E+00  &   1.8271E-02  &   2.1200E+00  &   2.8869E-02 \\
   2.1600E+00  &   7.4442E-02  &   2.1400E+00  &   1.8150E-02  &   2.1400E+00  &   2.8625E-02 \\
   2.1800E+00  &   7.3531E-02  &   2.1600E+00  &   1.7939E-02  &   2.1600E+00  &   2.8240E-02 \\
   2.2000E+00  &   7.2540E-02  &   2.1800E+00  &   1.7777E-02  &   2.1800E+00  &   2.7932E-02 \\
   2.2200E+00  &   7.1781E-02  &   2.2000E+00  &   1.7594E-02  &   2.2000E+00  &   2.7594E-02 \\
   2.2400E+00  &   7.0951E-02  &   2.2200E+00  &   1.7465E-02  &   2.2200E+00  &   2.7342E-02 \\
   2.2600E+00  &   6.9077E-02  &   2.2400E+00  &   1.7317E-02  &   2.2400E+00  &   2.7063E-02 \\
   2.2800E+00  &   6.6432E-02  &   2.2600E+00  &   1.6912E-02  &   2.2600E+00  &   2.6383E-02 \\
   2.3000E+00  &   6.2976E-02  &   2.2800E+00  &   1.6315E-02  &   2.2800E+00  &   2.5406E-02 \\
   2.3200E+00  &   5.9699E-02  &   2.3000E+00  &   1.5514E-02  &   2.3000E+00  &   2.4116E-02 \\
   2.3400E+00  &   5.6967E-02  &   2.3200E+00  &   1.4751E-02  &   2.3200E+00  &   2.2891E-02 \\
   2.3600E+00  &   5.4815E-02  &   2.3400E+00  &   1.4118E-02  &   2.3400E+00  &   2.1871E-02 \\
   2.3800E+00  &   5.3282E-02  &   2.3600E+00  &   1.3625E-02  &   2.3600E+00  &   2.1072E-02 \\
   2.4000E+00  &   5.2404E-02  &   2.3800E+00  &   1.3283E-02  &   2.3800E+00  &   2.0509E-02 \\
   2.4200E+00  &   5.1845E-02  &   2.4000E+00  &   1.3103E-02  &   2.4000E+00  &   2.0196E-02 \\
   2.4400E+00  &   5.0858E-02  &   2.4200E+00  &   1.3001E-02  &   2.4200E+00  &   2.0152E-02 \\
   2.4600E+00  &   5.0591E-02  &   2.4400E+00  &   1.2790E-02  &   2.4400E+00  &   1.9942E-02 \\
   2.4800E+00  &   5.0292E-02  &   2.4600E+00  &   1.2759E-02  &   2.4600E+00  &   2.0010E-02 \\
   2.5000E+00  &   5.0218E-02  &   2.4800E+00  &   1.2720E-02  &   2.4800E+00  &   2.0064E-02 \\
   2.5200E+00  &   4.9820E-02  &   2.5000E+00  &   1.2671E-02  &   2.5000E+00  &   2.0105E-02 \\
   2.5400E+00  &   4.9807E-02  &   2.5200E+00  &   1.2614E-02  &   2.5200E+00  &   2.0133E-02 \\
   2.5600E+00  &   4.9348E-02  &   2.5400E+00  &   1.2653E-02  &   2.5400E+00  &   2.0309E-02 \\
   2.5800E+00  &   4.9286E-02  &   2.5600E+00  &   1.2578E-02  &   2.5600E+00  &   2.0312E-02 \\
   2.6000E+00  &   4.9204E-02  &   2.5800E+00  &   1.2604E-02  &   2.5800E+00  &   2.0468E-02 \\
   2.6200E+00  &   4.9295E-02  &   2.6000E+00  &   1.2474E-02  &   2.6000E+00  &   2.0616E-02 \\
   2.6400E+00  &   4.9804E-02  &   2.7330E+00  &   1.3739E-02  &   2.6200E+00  &   2.0581E-02 \\
   2.6600E+00  &   5.0291E-02  &   2.7570E+00  &   1.4578E-02  &   2.6400E+00  &   2.0708E-02 \\
   2.6800E+00  &   5.0754E-02  &   2.7809E+00  &   1.4957E-02  &   2.6600E+00  &   2.0826E-02 \\
   2.7000E+00  &   5.1195E-02  &   2.8049E+00  &   1.5294E-02  &   2.6800E+00  &   2.0935E-02 \\
   2.7400E+00  &   5.2007E-02  &   2.8289E+00  &   1.5673E-02  &   2.7000E+00  &   2.1034E-02 \\
   2.7800E+00  &   5.2974E-02  &   2.8529E+00  &   1.5986E-02  &   2.7400E+00  &   2.1204E-02 \\
   2.8200E+00  &   5.3858E-02  &   2.8768E+00  &   1.5880E-02  &   2.7800E+00  &   2.1434E-02 \\
   2.8600E+00  &   5.4924E-02  &   2.9008E+00  &   1.5720E-02  &   2.8200E+00  &   2.1628E-02 \\
   2.9000E+00  &   5.5916E-02  &   2.9248E+00  &   1.5616E-02  &   2.8600E+00  &   2.1894E-02 \\
   2.9400E+00  &   5.6834E-02  &   2.9488E+00  &   1.5543E-02  &   2.9000E+00  &   2.2129E-02 \\
   2.9800E+00  &   5.7674E-02  &   2.9727E+00  &   1.5260E-02  &   2.9400E+00  &   2.2333E-02 \\
   3.0200E+00  &   5.8436E-02  &   2.9967E+00  &   1.4948E-02  &   2.9800E+00  &   2.2504E-02 \\
   3.0600E+00  &   5.9116E-02  &   3.0207E+00  &   1.5117E-02  &   3.0200E+00  &   2.2642E-02 \\
   3.1000E+00  &   5.9713E-02  &   3.0447E+00  &   1.5197E-02  &   3.0600E+00  &   2.2745E-02 \\
   3.1400E+00  &   6.0224E-02  &   3.0686E+00  &   1.5078E-02  &   3.0800E+00  &   2.2786E-02 \\
   3.1692E+00  &   6.1507E-02  &   3.0926E+00  &   1.4839E-02  &   3.0835E+00  &   2.2786E-02 \\
   3.1781E+00  &   5.7186E-02  &   3.1166E+00  &   1.4962E-02  &   3.1317E+00  &   2.2878E-02 \\
   3.1891E+00  &   5.7290E-02  &   3.1406E+00  &   1.5227E-02  &   3.1799E+00  &   2.3753E-02 \\
   3.1990E+00  &   5.7096E-02  &   3.1645E+00  &   1.5027E-02  &   3.2280E+00  &   2.3903E-02 \\
   3.2089E+00  &   5.8646E-02  &   3.1885E+00  &   1.4980E-02  &   3.2762E+00  &   3.4027E-02 \\
   3.2178E+00  &   5.7496E-02  &   3.2125E+00  &   1.5223E-02  &   3.3003E+00  &   3.9061E-02 \\
   3.2268E+00  &   6.0535E-02  &   3.2364E+00  &   1.5453E-02  &   3.3244E+00  &   2.8184E-02 \\
   3.2357E+00  &   6.3013E-02  &   3.2604E+00  &   1.7174E-02  &   3.3726E+00  &   2.6104E-02 \\
   3.2466E+00  &   6.2831E-02  &   3.2844E+00  &   2.1691E-02  &   3.4208E+00  &   2.7630E-02 \\
   3.2754E+00  &   7.9018E-02  &   3.3084E+00  &   2.6556E-02  &   3.4689E+00  &   2.7119E-02 \\
   3.2843E+00  &   8.4418E-02  &   3.3323E+00  &   2.2512E-02  &   3.5171E+00  &   2.8746E-02 \\
   3.2952E+00  &   8.3949E-02  &   3.3563E+00  &   1.7576E-02  &   3.5653E+00  &   2.9855E-02 \\
   3.3052E+00  &   7.6330E-02  &   3.3803E+00  &   1.5861E-02  &   3.6135E+00  &   3.0708E-02 \\
   3.3141E+00  &   6.6268E-02  &   3.4043E+00  &   1.6188E-02  &   3.6617E+00  &   2.9726E-02 \\
   3.3240E+00  &   6.4724E-02  &   3.4282E+00  &   1.6653E-02  &   3.8544E+00  &   3.1825E-02 \\
   3.3349E+00  &   5.9856E-02  &   3.4522E+00  &   1.6489E-02  &   4.1435E+00  &   3.3972E-02 \\
   3.3448E+00  &   6.0138E-02  &   3.4762E+00  &   1.6363E-02  &   4.4325E+00  &   4.3563E-02 \\
   3.3528E+00  &   5.6102E-02  &   3.5002E+00  &   1.6357E-02  &   4.8180E+00  &   5.4587E-02 \\
   3.3627E+00  &   5.6550E-02  &   3.5241E+00  &   1.6190E-02  &   5.3961E+00  &   7.5000E-02 \\
   3.3726E+00  &   5.7945E-02  &   3.5481E+00  &   1.6216E-02  &   5.4925E+00  &   8.0000E-02 \\
   3.3835E+00  &   5.4345E-02  &   3.5721E+00  &   1.6105E-02  &   5.5889E+00  &   8.0000E-02 \\
   3.3915E+00  &   5.7024E-02  &   3.5961E+00  &   1.6199E-02  &   5.6852E+00  &   7.7000E-02 \\
   3.4014E+00  &   5.8341E-02  &   3.6200E+00  &   1.6449E-02  &   5.7816E+00  &   6.5000E-02 \\
   3.4103E+00  &   5.5322E-02  &   3.6440E+00  &   1.6329E-02  &   5.8779E+00  &   1.0200E-01 \\
   3.4212E+00  &   5.5932E-02  &   3.6680E+00  &   1.6261E-02  &   5.9743E+00  &   1.2800E-01 \\
   3.4312E+00  &   5.5371E-02  &   3.6919E+00  &   1.6256E-02  &   6.0707E+00  &   1.5200E-01 \\
   3.4401E+00  &   5.6382E-02  &   3.7159E+00  &   1.6358E-02  &   6.1670E+00  &   1.2800E-01 \\
   3.4500E+00  &   5.3966E-02  &   3.7399E+00  &   1.6981E-02  &   6.2634E+00  &   1.1500E-01 \\
   3.4589E+00  &   5.6593E-02  &   3.7639E+00  &   1.7476E-02  &   6.3597E+00  &   1.1500E-01 \\
   3.4709E+00  &   5.6386E-02  &   3.7878E+00  &   1.7388E-02  &   6.4561E+00  &   1.1100E-01 \\
   3.4798E+00  &   5.5411E-02  &   3.8118E+00  &   1.7162E-02  &   6.5524E+00  &   1.0900E-01 \\
   3.4897E+00  &   5.5520E-02  &   3.8358E+00  &   1.7234E-02  &   6.6488E+00  &   1.1200E-01 \\
   3.4977E+00  &   5.8204E-02  &   3.8598E+00  &   1.7158E-02  &   6.7452E+00  &   1.1800E-01 \\
   3.5086E+00  &   5.5553E-02  &   3.8837E+00  &   1.7111E-02  &   6.8500E+00  &   1.3000E-01 \\
   3.5175E+00  &   5.9396E-02  &   3.9077E+00  &   1.7226E-02  &   6.9000E+00  &   1.3800E-01 \\
   3.5264E+00  &   5.7932E-02  &   3.9317E+00  &   1.7281E-02  &   6.9500E+00  &   1.4000E-01 \\
   3.5363E+00  &   5.6641E-02  &   4.1235E+00  &   1.7488E-02  &   7.0000E+00  &   1.3500E-01 \\
   3.5473E+00  &   5.5524E-02  &   4.4112E+00  &   1.7882E-02  &   7.0500E+00  &   1.1800E-01 \\
   3.5572E+00  &   5.5659E-02  &   4.7947E+00  &   1.8692E-02  &   7.1000E+00  &   1.0900E-01 \\
   3.5661E+00  &   5.3602E-02  &   5.6000E+00  &   2.4000E-02  &   7.1500E+00  &   1.1700E-01 \\
   3.5760E+00  &   5.8049E-02  &   5.7000E+00  &   3.3000E-02  &   7.2000E+00  &   1.6000E-01 \\
   3.5860E+00  &   5.5265E-02  &   5.8000E+00  &   4.8000E-02  &   7.2500E+00  &   1.7100E-01 \\
   3.5949E+00  &   5.5248E-02  &   5.9000E+00  &   3.0000E-02  &   7.3000E+00  &   1.8000E-01 \\
   3.6048E+00  &   5.7019E-02  &   6.0000E+00  &   5.0000E-02  &   7.3500E+00  &   1.5300E-01 \\
   3.6147E+00  &   5.7883E-02  &   6.1000E+00  &   8.0000E-02  &   7.4000E+00  &   1.6400E-01 \\
   3.6247E+00  &   5.9686E-02  &   6.2000E+00  &   2.1200E-01  &   7.4500E+00  &   1.6400E-01 \\
   3.6336E+00  &   5.3374E-02  &   6.3000E+00  &   1.4200E-01  &   7.5000E+00  &   1.5900E-01 \\
   3.6445E+00  &   5.4619E-02  &   6.4000E+00  &   1.0700E-01  &   7.5500E+00  &   1.6200E-01 \\
   3.6534E+00  &   5.5854E-02  &   6.5000E+00  &   1.0500E-01  &   7.6000E+00  &   1.8200E-01 \\
   3.6634E+00  &   5.7872E-02  &   6.6000E+00  &   7.7000E-02  &   7.6500E+00  &   2.1300E-01 \\
   3.6733E+00  &   5.7879E-02  &   6.7000E+00  &   8.0000E-02  &   7.7000E+00  &   2.3300E-01 \\
   3.6822E+00  &   5.2625E-02  &   6.8000E+00  &   8.1000E-02  &   7.7500E+00  &   2.5400E-01 \\
   3.6921E+00  &   5.6973E-02  &   6.9000E+00  &   8.0000E-02  &   7.8000E+00  &   2.8600E-01 \\
   3.7011E+00  &   5.5924E-02  &   7.0000E+00  &   1.2000E-01  &   7.8500E+00  &   3.2700E-01 \\
   3.7110E+00  &   6.0722E-02  &   7.1000E+00  &   1.3200E-01  &   7.9000E+00  &   3.5200E-01 \\
   3.7219E+00  &   5.9060E-02  &   7.2000E+00  &   1.0500E-01  &   7.9500E+00  &   3.6000E-01 \\
   3.7308E+00  &   5.7019E-02  &   7.3000E+00  &   1.4800E-01  &   8.0000E+00  &   3.5800E-01 \\
   3.7407E+00  &   5.7148E-02  &   7.4000E+00  &   2.2100E-01  &   8.0500E+00  &   3.4700E-01 \\
   3.7497E+00  &   5.5474E-02  &   7.5000E+00  &   2.7000E-01  &   8.1000E+00  &   3.4800E-01 \\
   3.9293E+00  &   5.4720E-02  &   7.6000E+00  &   3.2300E-01  &   8.1500E+00  &   3.3300E-01 \\
   4.2240E+00  &   4.8645E-02  &   7.7000E+00  &   3.4500E-01  &   8.2000E+00  &   3.2500E-01 \\
   4.5187E+00  &   5.0080E-02  &   7.8000E+00  &   3.3800E-01  &   8.2500E+00  &   3.1000E-01 \\
   4.9116E+00  &   5.1484E-02  &   7.9000E+00  &   3.2300E-01  &   8.3000E+00  &   2.8800E-01 \\
   4.9562E+00  &   4.9687E-02  &   8.0000E+00  &   2.8800E-01  &   8.3500E+00  &   2.8100E-01 \\
   4.9842E+00  &   5.0152E-02  &   8.1000E+00  &   2.3000E-01  &   8.4000E+00  &   2.5600E-01 \\
   5.0124E+00  &   5.0659E-02  &   8.2000E+00  &   2.1500E-01  &   8.4500E+00  &   2.4300E-01 \\
   5.0407E+00  &   5.1270E-02  &   8.3000E+00  &   1.7500E-01  &   8.5000E+00  &   2.3500E-01 \\
   5.0737E+00  &   5.2072E-02  &   8.4000E+00  &   1.5500E-01  &   8.5500E+00  &   2.2800E-01 \\
   5.1027E+00  &   5.2900E-02  &   8.5000E+00  &   1.6500E-01  &   8.6000E+00  &   2.2200E-01 \\
   5.1317E+00  &   5.3922E-02  &   8.6000E+00  &   1.6300E-01  &   8.6500E+00  &   2.1200E-01 \\
   5.1606E+00  &   5.5312E-02  &   8.7000E+00  &   1.5500E-01  &   8.7000E+00  &   1.9900E-01 \\
   5.1896E+00  &   5.7492E-02  &   8.8000E+00  &   9.3000E-02  &   8.7500E+00  &   1.9000E-01 \\
   5.2186E+00  &   6.1401E-02  &   8.9000E+00  &   1.3000E-01  &   8.8000E+00  &   1.8200E-01 \\
   5.2476E+00  &   6.6894E-02  &   9.0000E+00  &   3.0000E-02  &   8.8500E+00  &   1.7900E-01 \\
   5.2766E+00  &   6.6578E-02  &   9.1000E+00  &   7.0000E-02  &   8.9000E+00  &   1.7600E-01 \\
   5.3056E+00  &   6.5142E-02  &   9.2000E+00  &   4.5000E-02  &   8.9500E+00  &   1.6700E-01 \\
   5.3346E+00  &   7.2623E-02  &   9.3000E+00  &   2.0000E-02  &   9.0000E+00  &   1.5100E-01 \\
   5.3636E+00  &   6.6722E-02  &   9.4000E+00  &   5.0000E-02  &   9.0500E+00  &   1.3300E-01 \\
   5.3925E+00  &   6.1762E-02  &   9.5000E+00  &   2.0000E-02  &   9.1000E+00  &   1.1800E-01 \\
   5.4215E+00  &   6.2361E-02  &   9.6000E+00  &   6.0000E-02  &   9.1500E+00  &   1.0200E-01 \\
   5.4505E+00  &   6.3982E-02  &   9.7000E+00  &   6.5000E-02  &   9.2000E+00  &   9.0000E-02 \\
   5.4795E+00  &   7.2326E-02  &   9.8000E+00  &   4.7000E-02  &   9.2500E+00  &   8.0000E-02 \\
   5.5085E+00  &   8.6521E-02  &   9.9000E+00  &   1.5000E-02  &   9.3000E+00  &   7.6000E-02 \\
   5.5375E+00  &   7.7658E-02  &   1.0000E+01  &   2.5000E-02  &   9.3500E+00  &   7.4000E-02 \\
   5.5665E+00  &   7.2479E-02  &   1.0100E+01  &   3.7000E-02  &   9.4000E+00  &   6.9000E-02 \\
   5.5955E+00  &   7.5523E-02  &   1.0200E+01  &   5.0000E-02  &   9.4500E+00  &   6.2000E-02 \\
   5.6245E+00  &   7.9635E-02  &   1.0300E+01  &   4.5000E-02  &   9.5000E+00  &   5.4000E-02 \\
   5.6534E+00  &   8.3099E-02  &   1.0400E+01  &   1.0000E-03  &   9.5500E+00  &   5.0000E-02 \\
   5.6824E+00  &   8.3258E-02  &   1.0500E+01  &   5.0000E-02  &   9.6000E+00  &   4.9000E-02 \\
   5.7114E+00  &   8.0123E-02  &   1.0600E+01  &   1.5000E-01  &   9.6500E+00  &   4.8000E-02 \\
   5.7404E+00  &   7.5960E-02  &   1.0700E+01  &   6.0000E-02  &   9.7000E+00  &   4.7000E-02 \\
   5.7694E+00  &   7.2478E-02  &  \nodata  &  \nodata  &   9.7500E+00  &   4.5000E-02 \\
   5.7984E+00  &   7.0132E-02  &  \nodata  &  \nodata  &   9.8000E+00  &   4.2000E-02 \\
   5.8274E+00  &   6.8673E-02  &  \nodata  &  \nodata  &   9.8500E+00  &   4.0000E-02 \\
   5.8564E+00  &   6.7952E-02  &  \nodata  &  \nodata  &   9.9000E+00  &   4.2000E-02 \\
   5.8854E+00  &   6.8275E-02  &  \nodata  &  \nodata  &   9.9500E+00  &   4.1000E-02 \\
   5.9143E+00  &   6.9599E-02  &  \nodata  &  \nodata  &   1.0000E+01  &   5.2000E-02 \\
   5.9433E+00  &   7.1783E-02  &  \nodata  &  \nodata  &   1.0050E+01  &   2.0000E-01 \\
   5.9723E+00  &   7.5020E-02  &  \nodata  &  \nodata  &   1.0100E+01  &   4.5000E-02 \\
   6.0013E+00  &   7.9580E-02  &  \nodata  &  \nodata  &   1.0150E+01  &   4.0000E-02 \\
   6.0303E+00  &   8.5401E-02  &  \nodata  &  \nodata  &   1.0200E+01  &   3.6000E-02 \\
   6.0593E+00  &   9.3381E-02  &  \nodata  &  \nodata  &   1.0250E+01  &   3.9000E-02 \\
   6.0883E+00  &   1.0557E-01  &  \nodata  &  \nodata  &   1.0300E+01  &   4.1000E-02 \\
   6.1173E+00  &   1.2328E-01  &  \nodata  &  \nodata  &   1.0350E+01  &   4.0000E-02 \\
   6.1463E+00  &   1.4739E-01  &  \nodata  &  \nodata  &   1.0400E+01  &   4.2000E-02 \\
   6.1752E+00  &   1.7660E-01  &  \nodata  &  \nodata  &   1.0450E+01  &   4.4000E-02 \\
   6.2042E+00  &   2.0211E-01  &  \nodata  &  \nodata  &   1.0500E+01  &   4.5000E-02 \\
   6.2332E+00  &   2.0855E-01  &  \nodata  &  \nodata  &   1.0550E+01  &   4.7000E-02 \\
   6.2622E+00  &   1.9164E-01  &  \nodata  &  \nodata  &   1.0600E+01  &   4.8000E-02 \\
   6.2912E+00  &   1.6483E-01  &  \nodata  &  \nodata  &   1.0650E+01  &   4.9000E-02 \\
   6.3202E+00  &   1.4107E-01  &  \nodata  &  \nodata  &   1.0700E+01  &   5.1000E-02 \\
   6.3492E+00  &   1.2459E-01  &  \nodata  &  \nodata  &   1.0750E+01  &   5.3000E-02 \\
   6.3782E+00  &   1.1358E-01  &  \nodata  &  \nodata  &   1.0800E+01  &   5.7000E-02 \\
   6.4071E+00  &   1.0597E-01  &  \nodata  &  \nodata  &   1.0850E+01  &   5.9000E-02 \\
   6.4361E+00  &   1.0084E-01  &  \nodata  &  \nodata  &   1.0900E+01  &   1.9000E-01 \\
   6.4651E+00  &   9.7449E-02  &  \nodata  &  \nodata  &   1.0950E+01  &   8.0000E-02 \\
   6.4941E+00  &   9.5771E-02  &  \nodata  &  \nodata  &   1.1000E+01  &   7.7000E-02 \\
   6.5231E+00  &   9.5601E-02  &  \nodata  &  \nodata  &   1.1050E+01  &   6.8000E-02 \\
   6.5521E+00  &   9.7479E-02  &  \nodata  &  \nodata  &   1.1100E+01  &   7.1000E-02 \\
   6.5811E+00  &   1.0174E-01  &  \nodata  &  \nodata  &   1.1150E+01  &   7.5000E-02 \\
   6.6101E+00  &   1.0773E-01  &  \nodata  &  \nodata  &   1.1200E+01  &   7.3000E-02 \\
   6.6391E+00  &   1.1158E-01  &  \nodata  &  \nodata  &   1.1250E+01  &   7.9000E-02 \\
   6.6680E+00  &   1.1333E-01  &  \nodata  &  \nodata  &   1.1300E+01  &   8.1000E-02 \\
   6.6970E+00  &   1.1739E-01  &  \nodata  &  \nodata  &   1.1350E+01  &   8.6000E-02 \\
   6.7260E+00  &   1.1990E-01  &  \nodata  &  \nodata  &   1.1400E+01  &   9.4000E-02 \\
   6.7550E+00  &   1.1712E-01  &  \nodata  &  \nodata  &   1.1450E+01  &   1.0100E-01 \\
   6.7840E+00  &   1.1511E-01  &  \nodata  &  \nodata  &   1.1500E+01  &   1.0400E-01 \\
   6.8130E+00  &   1.1745E-01  &  \nodata  &  \nodata  &   1.1550E+01  &   1.2900E-01 \\
   6.8420E+00  &   1.2250E-01  &  \nodata  &  \nodata  &   1.1600E+01  &   2.0000E-01 \\
   6.8710E+00  &   1.2915E-01  &  \nodata  &  \nodata  &   1.1650E+01  &   2.7100E-01 \\
   6.9000E+00  &   1.3788E-01  &  \nodata  &  \nodata  &   1.1700E+01  &   2.6000E-01 \\
   6.9289E+00  &   1.4836E-01  &  \nodata  &  \nodata  &   1.1750E+01  &   2.5000E-01 \\
   6.9579E+00  &   1.6679E-01  &  \nodata  &  \nodata  &   1.1800E+01  &   2.3700E-01 \\
   6.9869E+00  &   1.8611E-01  &  \nodata  &  \nodata  &   1.1850E+01  &   2.1200E-01 \\
   7.0159E+00  &   1.7809E-01  &  \nodata  &  \nodata  &   1.1900E+01  &   1.9500E-01 \\
   7.0449E+00  &   1.6507E-01  &  \nodata  &  \nodata  &   1.1950E+01  &   1.8600E-01 \\
   7.0739E+00  &   1.6551E-01  &  \nodata  &  \nodata  &   1.2000E+01  &   1.7600E-01 \\
   7.1029E+00  &   1.7039E-01  &  \nodata  &  \nodata  &   1.2050E+01  &   1.7500E-01 \\
   7.1319E+00  &   1.7680E-01  &  \nodata  &  \nodata  &   1.2100E+01  &   1.7100E-01 \\
   7.1609E+00  &   1.8439E-01  &  \nodata  &  \nodata  &   1.2150E+01  &   1.7300E-01 \\
   7.1898E+00  &   1.9293E-01  &  \nodata  &  \nodata  &   1.2200E+01  &   1.8300E-01 \\
   7.2188E+00  &   2.0453E-01  &  \nodata  &  \nodata  &   1.2250E+01  &   1.9100E-01 \\
   7.2484E+00  &   2.2021E-01  &  \nodata  &  \nodata  &   1.2300E+01  &   2.0300E-01 \\
   7.2780E+00  &   2.3775E-01  &  \nodata  &  \nodata  &   1.2350E+01  &   2.1000E-01 \\
   7.3058E+00  &   2.5303E-01  &  \nodata  &  \nodata  &   1.2400E+01  &   2.3100E-01 \\
   7.3348E+00  &   2.7144E-01  &  \nodata  &  \nodata  &   1.2450E+01  &   2.4600E-01 \\
   7.3638E+00  &   2.9546E-01  &  \nodata  &  \nodata  &   1.2500E+01  &   2.5900E-01 \\
   7.4267E+00  &   3.4754E-01  &  \nodata  &  \nodata  &   1.2550E+01  &   2.6300E-01 \\
   7.4862E+00  &   4.0111E-01  &  \nodata  &  \nodata  &   1.2600E+01  &   2.7000E-01 \\
   7.5456E+00  &   4.3631E-01  &  \nodata  &  \nodata  &   1.2650E+01  &   2.8400E-01 \\
   7.6050E+00  &   4.6845E-01  &  \nodata  &  \nodata  &   1.2700E+01  &   2.9300E-01 \\
   7.6644E+00  &   4.9656E-01  &  \nodata  &  \nodata  &   1.2750E+01  &   4.2000E-01 \\
   7.7238E+00  &   5.1019E-01  &  \nodata  &  \nodata  &   1.2800E+01  &   3.3000E-01 \\
   7.7832E+00  &   5.0333E-01  &  \nodata  &  \nodata  &   1.2850E+01  &   3.5000E-01 \\
   7.8426E+00  &   4.7790E-01  &  \nodata  &  \nodata  &   1.2900E+01  &   3.6900E-01 \\
   7.9020E+00  &   4.4055E-01  &  \nodata  &  \nodata  &   1.2950E+01  &   3.8600E-01 \\
   7.9614E+00  &   3.9880E-01  &  \nodata  &  \nodata  &   1.3000E+01  &   4.1000E-01 \\
   8.0208E+00  &   3.6503E-01  &  \nodata  &  \nodata  &   1.3050E+01  &   4.4000E-01 \\
   8.0802E+00  &   3.1872E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.1396E+00  &   2.6909E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.1990E+00  &   2.4305E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.2584E+00  &   2.3183E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.3179E+00  &   2.3395E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.3773E+00  &   2.4845E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.4367E+00  &   2.6555E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.4961E+00  &   2.6353E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.5555E+00  &   2.3307E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.6149E+00  &   1.9169E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.6743E+00  &   1.5574E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.7337E+00  &   1.2892E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.7931E+00  &   1.0956E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.8525E+00  &   9.5431E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.9119E+00  &   8.4844E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.9713E+00  &   7.6681E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.0307E+00  &   7.0225E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.0901E+00  &   6.5005E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.1495E+00  &   6.0703E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.2089E+00  &   5.7104E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.2684E+00  &   5.4051E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.3278E+00  &   5.1437E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.3872E+00  &   4.9177E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.4466E+00  &   4.7251E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.5060E+00  &   4.5925E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.5654E+00  &   4.5230E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.6248E+00  &   5.1694E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.6842E+00  &   5.3279E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.7436E+00  &   4.3373E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.8030E+00  &   4.1915E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.8624E+00  &   4.1520E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.9218E+00  &   4.1250E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.9812E+00  &   4.1098E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0041E+01  &   4.1119E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0100E+01  &   4.1292E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0159E+01  &   4.1602E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0219E+01  &   4.2062E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0278E+01  &   4.2692E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0338E+01  &   4.3518E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0397E+01  &   4.4583E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0457E+01  &   4.6230E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0516E+01  &   4.8822E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0575E+01  &   5.0564E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0635E+01  &   5.5035E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0694E+01  &   5.9569E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0754E+01  &   6.1372E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0813E+01  &   6.6121E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0872E+01  &   7.3810E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0932E+01  &   8.4498E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0991E+01  &   9.9733E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1051E+01  &   1.2229E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1110E+01  &   1.5677E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1169E+01  &   2.0910E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1229E+01  &   2.7798E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1288E+01  &   3.2917E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1348E+01  &   3.1522E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1407E+01  &   2.6176E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1466E+01  &   2.1711E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1526E+01  &   1.9254E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1585E+01  &   1.8374E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1645E+01  &   1.8570E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1704E+01  &   1.9464E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1763E+01  &   2.0713E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1823E+01  &   2.1984E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1882E+01  &   2.3069E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1942E+01  &   2.3878E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2001E+01  &   2.4752E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2060E+01  &   2.5940E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2120E+01  &   2.7607E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2179E+01  &   2.9948E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2239E+01  &   3.3230E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2298E+01  &   3.7051E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2358E+01  &   3.9843E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2417E+01  &   4.0882E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2476E+01  &   4.1350E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2536E+01  &   4.2443E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2595E+01  &   4.5057E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2655E+01  &   5.0472E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2714E+01  &   6.2813E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2773E+01  &   7.9864E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2833E+01  &   8.2555E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2892E+01  &   6.6784E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2952E+01  &   5.4600E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3011E+01  &   5.2873E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3070E+01  &   5.5219E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3130E+01  &   5.8455E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3189E+01  &   6.2175E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3249E+01  &   6.6399E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3308E+01  &   7.1128E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3367E+01  &   7.5337E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3427E+01  &   7.8843E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3486E+01  &   8.2120E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3546E+01  &   8.4985E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3605E+01  &   8.7579E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3664E+01  &   9.0202E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3724E+01  &   9.3064E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3783E+01  &   9.6240E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3843E+01  &   9.9730E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3902E+01  &   1.0349E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3965E+01  &   1.0768E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4046E+01  &   1.1327E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4128E+01  &   1.1893E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4209E+01  &   1.1929E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4291E+01  &   1.2046E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4372E+01  &   1.2049E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4454E+01  &   1.2021E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4535E+01  &   1.2046E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4617E+01  &   1.2068E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4698E+01  &   1.2086E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4779E+01  &   1.2099E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4861E+01  &   1.2108E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4942E+01  &   1.2112E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5024E+01  &   1.2045E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5105E+01  &   1.1949E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5187E+01  &   1.1845E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5268E+01  &   1.1735E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5350E+01  &   1.1622E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5431E+01  &   1.1559E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5513E+01  &   1.1667E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5594E+01  &   1.1573E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5675E+01  &   1.1196E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5757E+01  &   1.0980E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5838E+01  &   1.0838E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.5920E+01  &   1.0736E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6001E+01  &   1.0635E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6083E+01  &   1.0529E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6164E+01  &   1.0420E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6246E+01  &   1.0309E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6327E+01  &   1.0199E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6408E+01  &   1.0095E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6490E+01  &   1.0007E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6571E+01  &   9.9621E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6653E+01  &   9.9649E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6734E+01  &   9.8068E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6816E+01  &   9.6794E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6897E+01  &   1.0041E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6979E+01  &   1.0981E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7060E+01  &   1.1375E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7141E+01  &   1.0613E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7223E+01  &   1.0062E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7304E+01  &   1.0113E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7386E+01  &   1.0427E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7467E+01  &   1.0774E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7549E+01  &   1.0752E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7630E+01  &   1.0393E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7712E+01  &   1.0085E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7793E+01  &   9.9619E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7874E+01  &   1.0163E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7956E+01  &   1.0356E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8037E+01  &   1.0479E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8119E+01  &   1.0607E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8200E+01  &   1.0786E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8282E+01  &   1.0995E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8363E+01  &   1.1213E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8445E+01  &   1.1443E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8526E+01  &   1.1732E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8608E+01  &   1.2165E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8689E+01  &   1.2617E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8770E+01  &   1.2773E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8852E+01  &   1.2785E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8933E+01  &   1.3129E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9015E+01  &   1.3600E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9096E+01  &   1.4113E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9178E+01  &   1.4640E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9259E+01  &   1.5179E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9341E+01  &   1.5729E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9422E+01  &   1.6290E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9503E+01  &   1.6862E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9585E+01  &   1.7446E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9666E+01  &   1.8042E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9748E+01  &   1.8651E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9829E+01  &   1.9272E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9936E+01  &   2.0102E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0103E+01  &   2.1638E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0270E+01  &   2.3260E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0437E+01  &   2.4949E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0605E+01  &   2.6727E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0776E+01  &   2.8599E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0946E+01  &   3.0553E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.1116E+01  &   3.2591E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.1287E+01  &   3.4710E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.1457E+01  &   3.6892E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.1627E+01  &   3.9148E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.1798E+01  &   4.2064E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.1968E+01  &   4.3981E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.2138E+01  &   4.6295E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.2309E+01  &   4.8825E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.2479E+01  &   5.1489E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.2649E+01  &   5.4264E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.2819E+01  &   5.7098E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.2990E+01  &   5.9993E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.3160E+01  &   6.2951E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.3330E+01  &   6.5972E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.3501E+01  &   6.9060E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.3671E+01  &   7.2214E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.3841E+01  &   7.5546E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.4012E+01  &   7.8965E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.4182E+01  &   8.2559E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.4352E+01  &   8.6105E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.4523E+01  &   8.9512E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.4693E+01  &   9.3125E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.4863E+01  &   9.6793E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5034E+01  &   1.0051E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5204E+01  &   1.0443E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5374E+01  &   1.0856E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5544E+01  &   1.1299E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5715E+01  &   1.1877E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5885E+01  &   1.2441E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.6055E+01  &   1.2697E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.6226E+01  &   1.2989E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.6396E+01  &   1.3403E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.6566E+01  &   1.3841E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.6737E+01  &   1.4312E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.6907E+01  &   1.4795E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7077E+01  &   1.5280E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7248E+01  &   1.5768E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7418E+01  &   1.6258E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7588E+01  &   1.6751E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7758E+01  &   1.7247E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7929E+01  &   1.7745E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.8099E+01  &   1.8246E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.8269E+01  &   1.8773E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.8440E+01  &   1.9327E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.8610E+01  &   1.9882E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.8780E+01  &   2.0438E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.8951E+01  &   2.0995E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9121E+01  &   2.1553E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9291E+01  &   2.2113E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9462E+01  &   2.2674E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9632E+01  &   2.3236E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9802E+01  &   2.3799E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9973E+01  &   2.4405E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.0143E+01  &   2.5030E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.0313E+01  &   2.5655E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.0483E+01  &   2.6280E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.0654E+01  &   2.6905E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.0824E+01  &   2.7530E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.0994E+01  &   2.8155E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.1165E+01  &   2.8780E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.1335E+01  &   2.9405E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.1505E+01  &   3.0030E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.1676E+01  &   3.0675E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.1846E+01  &   3.1365E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.2016E+01  &   3.2053E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.2187E+01  &   3.2741E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.2357E+01  &   3.3427E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.2527E+01  &   3.4113E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.2697E+01  &   3.4797E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.2868E+01  &   3.5480E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.3038E+01  &   3.6161E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.3208E+01  &   3.6846E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.3379E+01  &   3.7564E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.3549E+01  &   3.8273E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.3719E+01  &   3.8973E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.3890E+01  &   3.9711E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.4060E+01  &   4.0453E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.4230E+01  &   4.1192E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.4401E+01  &   4.1930E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.4571E+01  &   4.2678E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.4741E+01  &   4.3523E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.4912E+01  &   4.4278E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5082E+01  &   4.4881E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5252E+01  &   4.5592E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5422E+01  &   4.6343E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5593E+01  &   4.7103E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5763E+01  &   4.7870E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5933E+01  &   4.8653E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.6104E+01  &   4.9437E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.6274E+01  &   5.0217E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.6444E+01  &   5.0995E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.6615E+01  &   5.1770E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.6785E+01  &   5.2542E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.6955E+01  &   5.3311E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.7126E+01  &   5.4078E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.7296E+01  &   5.4841E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.7466E+01  &   5.5602E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.7637E+01  &   5.6377E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.7807E+01  &   5.7187E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.7977E+01  &   5.7993E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.8187E+01  &   5.8983E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   5.7886E+01  &   9.5478E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   6.2709E+01  &   9.3499E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   7.7181E+01  &   1.1540E+02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.6828E+01  &   9.3920E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   9.6476E+01  &   9.5773E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.0130E+02  &   9.6363E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.1577E+02  &   9.1814E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.4471E+02  &   7.4041E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.6401E+02  &   5.6436E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.7366E+02  &   5.3867E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9295E+02  &   4.6168E+01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   4.3414E+02  &   5.2949E+00  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.2005E+02  &   7.0082E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2775E+03  &   1.4741E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.3993E+03  &   1.0192E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.5595E+03  &   3.4536E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.9756E+03  &   5.1382E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2854E+04  &   7.5810E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9282E+04  &   8.7603E-02  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.7030E+04  &   1.0950E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   3.5444E+04  &   1.2551E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   6.1537E+04  &   1.7689E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.2152E+05  &   2.6281E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.8077E+05  &   2.7965E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0659E+05  &   2.6281E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   2.0659E+05  &   2.4849E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   8.8992E+05  &   3.2009E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
   1.9282E+06  &   2.1901E-01  &  \nodata  &  \nodata  &  \nodata  &  \nodata \\
\enddata
\end{deluxetable}

